A 21-cm power spectrum at 48 MHz, using the Owens Valley Long Wavelength Array

The Large-aperture Experiment to detect the Dark Age (LEDA) was designed to measure the 21-cm signal from neutral hydrogen at Cosmic Dawn, $z \approx $15-30. Using observations made with the $\approx $ 200 m diameter core of the Owens Valley Long Wavelength Array (OVRO-LWA), we present a 2-D cylindrical spatial power spectrum for data at 43.1-53.5 MHz ($z_{\rm median}\approx 28$) incoherently integrated for 4 hours, and an analysis of the array sensitivity. Power from foregrounds is localized to a "wedge" within $k_\perp, k_\parallel$ space. After calibration of visibilities using 5 bright compact sources including VirA, we measure $\Delta^2(k) \approx 2 \times 10^{12}\ \mathrm{mK}^2$ outside the foreground wedge, where an uncontaminated cosmological signal would lie, in principle. The measured $\Delta^2(k)$ is an upper limit that reflects a combination of thermal instrumental and sky noise, and unmodelled systematics that scatter power from the wedge, as will be discussed. By differencing calibrated visibilities for close pairs of frequency channels, we suppress foreground sky structure and systematics, extract thermal noise, and use a mix of coherent and incoherent integration to simulate a noise-dominated power spectrum for a 3000 h observation and $z = $16-37. For suitable calibration quality, the resulting noise level, $\Delta^2(k) \approx 100$ mK$^2$ (k = 0.3 Mpc$^{-1}$), would be sufficient to detect peaks in the 21-cm spatial power spectrum due to early Ly-$\alpha$ and X-ray sources, as predicted for a range of theoretical model parameters.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
